Prompt-Driven Color Accessibility Evaluation in Diffusion-based Image Generation Models

Generative models are increasingly integrated into creative workflows. While text-to-image generation excels in visual quality and diversity, color accessibility for users with Color Vision Deficiencies (CVD) remains largely unexplored. Our work systematically evaluates color accessibility in images generated by a common pretrained diffusion model, prompted to improve accessibility across diverse categories. We quantify performance using established, off-the-shelf CVD simulation methods and introduce "CVDLoss", a new metric measuring differences in image gradients indicative of structural detail. We validate CVDLoss against a commonly used daltonization method, demonstrating its sensitivity to color accessibility modifications. Applying CVDLoss to model outputs reveals that existing diffusion models struggle to reliably respond to accessibility-focused prompts. Consequently, our study establishes CVDLoss as a valuable evaluation tool for accessibility-aware image generation and post-processing, offering insights into current generative models' limitations in addressing color accessibility.

==> EGauthorGuidelines-body-appendix.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Dec 14, 2023


\title{Prompt-Driven Color Accessibility Evaluation in Diffusion-based Image Generation Models - Appendix}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author{short1006}
% \author[X. Zhuang, J. Echevarria \& K. Ak\c{s}it]
% {\parbox{\textwidth}{\centering D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
%         and S. Behnke$^{2}$\orcid{0000-0001-5923-423X} 
% %        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
%         }
%         \\
% % For Computer Graphics Forum: Please use the abbreviation of your first name.
% {\parbox{\textwidth}{\centering $^1$TU Darmstadt \& Fraunhofer IGD, Germany\\
%          $^2$Graz University of Technology, Institute of Computer Graphics and Knowledge Visualization, Austria
% %        $^2$ Another Department to illustrate the use in papers from authors
% %             with different affiliations
%        }
% }
% }
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

% uncomment for using teaser
% \teaser{
%  \includegraphics[width=0.9\linewidth]{eg_new}
%  \centering
%   \caption{New EG Logo}
% \label{fig:teaser}
%}

\maketitle
%-------------------------------------------------------------------------
\section{Prompt Design for Dataset Construction}
Table~\ref{tab:prompts} lists the standard prompts used for each content category.
All other prompt variants (colorblind-aware, protanopia-aware, and deuteranopia-aware) were generated by appending consistent accessibility-related modifiers to these base prompts. For clarity and conciseness, only the standard prompts are reported here.

\begin{table}[h]
\centering
\label{tab:prompts}
\begin{tabular}{ll}
\hline
\textbf{Category} & \textbf{Standard Prompt} \\
\hline
Candy        & A plate full of rainbow candy. \\
Cartoon      & A colorful cartoon scene. \\
Coral Reef   & A vivid coral reef underwater. \\
Flower       & A vibrant bouquet of mixed flowers. \\
Fruit        & A bowl of fruit. \\
Parrot       & Colorful parrots perched on a branch. \\
Poster       & A vivid musical festival poster. \\
Street View  & A colorful bustling urban city street view. \\
\hline
\end{tabular}
\caption{Standard prompts used for each content category.}
\end{table}

\section{Experimental Setting for Generation Model}
For accessibility evaluation, we generated images using the Stable Diffusion 3.5-large model~\cite{stablediffusion} at a resolution of 1024 × 1024 pixels using an NVIDIA RTX 4090 GPU.
% Six content categories were selected: animals, buildings, flowers, fruit, human faces, and landscapes. For each category, multiple textual prompts were employed, including both standard and accessibility-oriented variants.
To improve efficiency, we employed 4-bit quantization (NF4) with Bfloat16 compute precision, combined with CPU offloading of model components. Images were generated with 28 inference steps and a guidance scale of 4.5.

\section{Color-Vision Deficiencies Simulation}
We employed the physiologically based model proposed by Viénot et al.~\cite{Vinot1999DigitalVC} to simulate color-vision deficiencies (CVD).
% which is implemented in the DaltonLens library. 
For all simulations, the severity parameter was set to 1.0, corresponding to complete protanopia (red-blindness) or deuteranopia (green-blindness). In cases where prompts were specifically designed for one type of deficiency (e.g., protanopia-aware prompts), only the corresponding simulation was performed. For more general prompts (standard and colorblind-aware), both protanopia and deuteranopia simulations were applied and analyzed.

\section{Color Accessibility Measurement}
\subsection{Color-Space Conversion}
Both original and CVD-simulated images were transformed from sRGB into the perceptually uniform OKLab color space using the color-science Python library. The conversion pipeline followed:
\begin{enumerate}
\item {\textbf{Normalization}}: sRGB images were normalized to floating point $[0,1]$ arrays.

\item {\textbf{sRGB to XYZ}}: sRGB was transformed to CIE XYZ using sRGB primaries and D65 whitepoint.

\item {\textbf{XYZ to OKLab}}: OKLab coordinates were computed to enable perceptual gradient analysis.
\end{enumerate}


% OKLab’s enhanced perceptual uniformity ensures that Euclidean distances in this space correspond to perceptually meaningful differences, making it particularly suitable for gradient-based accessibility metrics across both normal and CVD-simulated conditions.

\subsection{Color Gradient Magnitude Map and CVDLoss}
To capture structural and chromatic differences, we employed a HyAB-based gradient magnitude metric in OKLab space. For two color vectors $a = (L_a, A_a, B_a)$ and $b = (L_b, A_b, B_b)$, the HyAB difference is defined as:
\begin{equation}
   \Delta{E}_\text{HyAB}(a, b)  = \left | L_a - L_b \right | +  \sqrt{(A_a - A_b)^2+(B_a - B_b)^2}. 
\end{equation}
% This combines luminance and chromatic contributions, reflecting perceptual sensitivity in both channels.
Gradient magnitude maps were then computed using Scharr operators, defined as weighted differences of HyAB values across neighboring pixels. For horizontal
$(G_x)$ and vertical $(G_y)$ directions:
\begin{equation}
   G_x(i, j) = w_0 \cdot \Delta{E(z_1, z_7)} + w_2 \cdot \Delta{E(z_2, z_8)} + w_0 \cdot \Delta{E(z_3, z_9)},
\end{equation}
\begin{equation}
   G_y(i, j) = w_0 \cdot \Delta{E(z_1, z_3)} + w_2 \cdot \Delta{E(z_4, z_6)} + w_0 \cdot \Delta{E(z_7, z_9)},
\end{equation}
where $z_1 \ldots z_9$ denote the $3\times3$ neighborhood of a pixel, and $w_0 = 47.0$, $w_1 = 162.0$ are Scharr operators.
The overall gradient magnitude at pixel $(i, j)$ is:
\begin{equation}
   G(i, j)  =  \sqrt{G_x(i, j)^2+G_y(i, j)^2}. 
\end{equation}
Finally, we define our \emph{CVDLoss} as the mean squared error between the gradient magnitude maps of the original image $(G_{\text{orig}})$ and its CVD-simulated counterpart $(G_{\text{cvd}})$, normalized by the squared maximum gradient magnitude of the original image:
\begin{equation}
   \text{CVDLoss} =
   \frac{
     {\textstyle \sum_{p}}
     \bigl(G_{\text{orig}}(p) - G_{\text{cvd}}(p)\bigr)^2
   }{
     N \cdot \max_{p}\!\bigl(G_{\text{orig}}(p)\bigr)^2
   },
\end{equation}
where $(i,j)$ denotes spatial pixel coordinates, while $p$ indexes pixels using a linearized representation of the image, and $N$ is the total number of pixels.
% \section{Additional Results}
% \begin{figure}[h]
%   \centering
%   \includegraphics[width=\linewidth]{supfigure3.pdf}
%   \caption{Comparison of Normal and Deuteranopia Vision for Standard and Deuteranopia-aware Images.
% Two thematic examples are \textit{animal} and \textit{flower}, presented with four representations: Normal RGB Vision, Deuteranopia Vision, Normal Gradient Magnitude Map (GMM), and Deuteranopia GMM. The Gradient-MSE values are provided for deuteranopia in the lower left corner.}
%   \label{fig:supfigure}
% \end{figure}

% \paragraph{Additional Results}
% Beyond the protanopia results reported in the main manuscript, Figure~\ref{fig:supfigure} presents outcomes for deuteranopia. Consistent with our main findings, color-rich categories such as \textit{flower} benefit substantially from tailored prompts (Gradient-MSE reduced from 12.9595 to 3.7821), while structurally dominated categories like \textit{animal} show only minor differences across prompt types (0.5054 vs. 0.7234).
%-------------------------------------------------------------------------


%-------------------------------------------------------------------------
% bibtex
\bibliographystyle{eg-alpha-doi} 
\bibliography{egbibsample}       

% biblatex with biber
% \printbibliography                

%-------------------------------------------------------------------------
%Color tables are no longer required for purely electronic publications.
% \newpage


% \begin{figure*}[tbp]
%   \centering
%   \mbox{} \hfill
%   % the following command controls the width of the embedded PS file
%   % (relative to the width of the current column)
%   \includegraphics[width=.3\linewidth]{sampleFig}
%   % replacing the above command with the one below will explicitly set
%   % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
%   % It will also prevent LaTeX from reading the PS file to determine
%   % the bounding box (i.e., it will speed up the compilation process)
%   % \includegraphics[width=.3\linewidth, bb=39 696 126 756]{sampleFig}
%   \hfill
%   \includegraphics[width=.3\linewidth]{sampleFig}
%   \hfill \mbox{}
%   \caption{\label{fig:ex3}%
%            For publications with color tables (i.e., publications not offering
%            color throughout the paper) please \textbf{observe}: 
%            for the printed version -- and ONLY for the printed
%            version -- color figures have to be placed in the last page.
%            \newline
%            For the electronic version, which will be converted to PDF before
%            making it available electronically, the color images should be
%            embedded within the document. Optionally, other multimedia
%            material may be attached to the electronic version. }
% \end{figure*}

\end{document}


==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


